Is Cambodia the World's Largest Cashew Producer?

Cambodia's agricultural landscape is rapidly transforming, particularly in the cashew sector. Despite the country's rapid emergence and ambition to become the largest cashew producer, comprehensive data on plantation areas and the environmental impacts of this expansion are lacking. This study addresses the gap in detailed land use data for cashew plantations in Cambodia and assesses the implications of agricultural advancements. We collected over 80,000 training polygons across Cambodia to train a convolutional neural network using high-resolution optical and SAR satellite data for precise cashew plantation mapping. Our findings indicate that Cambodia ranks among the top five in terms of cultivated area and the top three in global cashew production, driven by high yields. Significant cultivated areas are located in Kampong Thom, Kratie, and Ratanak Kiri provinces. Balancing rapid agricultural expansion with environmental stewardship, particularly forest conservation, is crucial. Cambodia's cashew production is poised for further growth, driven by high-yielding trees and premium nuts. However, sustainable expansion requires integrating agricultural practices with economic and environmental strategies to enhance local value and protect forested areas. Advanced mapping technologies offer comprehensive tools to support these objectives and ensure the sustainable development of Cambodia's cashew industry.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

